A Concurrent Unbounded Wait-Free Graph

In this paper, we propose an efficient concurrent wait-free algorithm to construct an unbounded directed graph for shared memory architecture. To the best of our knowledge that this is the first wait-free algorithm for an unbounded directed graph where insertion and deletion of vertices and/or edges can happen concurrently. To achieve wait-freedom in a dynamic setting, threads help each other to perform the desired tasks using operator descriptors by other threads. To enhance performance, we also developed an optimized wait-free graph based on the principle of fast-path-slow-path. We also prove that all graph operations are wait-free and linearizable. We implemented our algorithms in C++ and tested its performance through several micro-benchmarks. Our experimental results show an average of 9x improvement over the global lock-based implementation.

==> Unbounded WF-Graph (2)/figs/conGraph.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/conGraph.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6544,4159)(3334,-4004)
\put(7651,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$2$}%
}}}}
\put(5806,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$4$}%
}}}}
\put(5806,-3571){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$+\infty$}%
}}}}
\put(5941,-3931){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\vt$}%
}}}}
\put(8551,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$3$}%
}}}}
\put(9406,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$+\infty$}%
}}}}
\put(9406,-601){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\et$}%
}}}}
\put(7651,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$+\infty$}%
}}}}
\put(8506,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$4$}%
}}}}
\put(9361,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$+\infty$}%
}}}}
\put(9361,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$+\infty$}%
}}}}
\put(3511,-2446){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$3$}%
}}}}
\put(5761,-286){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$-\infty$}%
}}}}
\put(6706,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$-\infty$}%
}}}}
\put(6751,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$-\infty$}%
}}}}
\put(6751,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$-\infty$}%
}}}}
\put(6751,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$-\infty$}%
}}}}
\put(5851,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$1$}%
}}}}
\put(5761,-16){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\vh$}%
}}}}
\put(6706,-601){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\eh$}%
}}}}
\put(3511,-1411){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$1$}%
}}}}
\put(4816,-1456){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$2$}%
}}}}
\put(4771,-2446){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$4$}%
}}}}
\put(7111,-3616){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$(b)$}%
}}}}
\put(3826,-3571){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$(a)$}%
}}}}
\put(5806,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$2$}%
}}}}
\put(5806,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$3$}%
}}}}
\put(7651,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$2$}%
}}}}
\put(8056,-421){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\enode$}%
}}}}
\put(4951,-601){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\vnode$}%
}}}}
\put(8461,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$2$}%
}}}}
\put(7696,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$1$}%
}}}}
\end{picture}%


==> Unbounded WF-Graph (2)/figs/false.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/false.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9802,3256)(1381,-2243)
\put(1396,-331){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$T_1$}%
}}}}
\put(1891,-1366){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$T_2$}%
}}}}
\put(6031,-2041){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$T_3$}%
}}}}
\put(5626,794){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\wfadde(u, v, \success)$}%
}}}}
\put(3286,-1096){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{1,0,0}$\remv(u, \success)$}%
}}}}
\put(6661,-1726){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,1}$\addv(v, \success$}%
}}}}
\put(7426, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$read(v.val)$e}%
}}}}
\put(9856, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$read(v.val)$}%
}}}}
\put(2161,-16){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$read(u.val)$}%
}}}}
\end{picture}%


==> Unbounded WF-Graph (2)/results/WFG100U.dat <==
Threads	$Seq$	$Coarse$	$HoH$	$Lazy$	$NBGraph$	$WFGraph$	$OWFGraph$
1	149950	147869	122708	140508	161873	133436	127788
10	149950	138926	271224	422487	491210	192677	386869
20	149950	112915	233590	578534	611920	208245	499311
30	149950	112883	228686	670728	693410	216971	587898
40	149950	112404	177463	692510	693973	197375	599171
50	149950	112321	176473	690145	697491	198413	604572
60	149950	109675	175341	663456	696345	197654	601672
70	149950	109227	174612	651475	695712	197123	600194


==> Unbounded WF-Graph (2)/results/WFG10U90L.dat <==
Threads	$Seq$	$Coarse$ $HoH$	$Lazy$	$NBGraph$ $WFG-woh$ $OWFG-woh$ $WFG-wh$ $OWFG-wh$
1	194103	147092	159893	139394	160983	192856	175135	128549	128999
10	194103	109276	259726	414031	479795	301950	498364	184902	387567
20	194103	108964	299884	561684	638410	365890	667892	217945	457840
30	194103	109432	345583	676341	748556	402851	799875	248290	612754
40	194103	108221	318421	684329	791917	410956	890172	278591	712641
50	194103	107653	300897	786341	823519	419861	956981	337854	787597
60	194103	106521	299847	847981	845794	371918	943190	300158	764521
70	194103	104376	265170	829863	819623	357694	921475	298578	754004


==> Unbounded WF-Graph (2)/results/WFG50U50L.dat <==
Threads	$Seq$	$Coarse$ $HoH$	$Lazy$	$NBGraph$ $WFG-woh$ $OWFG-woh$ $WFG-wh$ $OWFG-wh$
1	193894	150585	160299	140492	161744	191386	173987	141291	147991
10	193894	109221	245282	415336	478340	303018	487612	195167	213794
20	193894	108129	303983	560807	636997	375645	659081	263291	369451
30	193894	107890	343376	635671	745520	397897	794876	337329	410649
40	193894	108245	325583	677760	790406	411959	869909	378571	476175
50	193894	106543	315860	714653	827815	417850	900831	400029	524818
60	193894	105239	306547	867342	846229	389767	921904	389547	514261
70	193894	103485	298709	814561	841363	371679	899938	371889	499964


==> Unbounded WF-Graph (2)/results/WFG90U10L.dat <==
Threads	$Seq$	$Coarse$ $HoH$	$Lazy$	$NBGraph$ $WFG-woh$ $OWFG-woh$ $WFG-wh$ $OWFG-wh$
1	193926	146349	159236	139002	161929	176958	171736	133905	127129
10	193926	110606	243489	414797	478629	297491	485673	160958	210842
20	193926	108349	301408	561160	636621	360857	654782	199498	298751
30	193926	107653	359439	679291	742002	399391	790845	223456	387529
40	193926	106968	325147	734516	790698	405891	859321	261948	418999
50	193926	105721	314567	790145	827491	419508	899039	310879	454612
60	193926	103675	298734	823456	849219	389501	902901	300180	441876
70	193926	103776	278906	816745	842308	367881	887692	299052	412078


==> Unbounded WF-Graph (2)/results/gds10901.dat <==
Threads	$Coarse$	$HoH$	$Lazy$	$Lock-free$	$Wait-free$	$FPSP$
1	146349	159236	139002	161929	176723	174692
10	110606	243489	414797	478629	295143	499195
20	108349	301408	561160	636621	358613	674639
30	107653	359439	679291	742002	399873	803237
40	106968	325147	734516	790698	407613	886445
50	105721	314567	790145	827491	420506	956236
60	103675	298734	823456	849219	360607	948573
70	103776	278906	816745	842308	338775	923218



==> Unbounded WF-Graph (2)/results/gds50501.dat <==
Threads	$Coarse$	$HoH$	$Lazy$	$Lock-free$	$Wait-free$	$FPSP$
1	150585	160299	140492	161744	190864	175331
10	109221	245282	415336	478340	305888	501942
20	108129	303983	560807	636997	360251	676508
30	107890	343376	635671	745520	398602	803773
40	108245	325583	677760	790406	410971	892693
50	106543	315860	714653	827815	418774	961872
60	105239	306547	867342	846229	367143	947728
70	103485	298709	814561	841363	336541	926675


==> Unbounded WF-Graph (2)/results/gds90101.dat <==
Threads	$Coarse$	$HoH$	$Lazy$	$Lock-free$	$Wait-free$	$FPSP$
1	147092	159893	139394	160983	194623	173529
10	109276	259726	414031	479795	306516	502125
20	108964	299884	561684	638410	360061	679113
30	109432	345583	676341	748556	401368	807773
40	108221	318421	613412	791917	408693	889117
50	107653	300897	786341	823519	421411	959132
60	106521	299847	847981	845794	361237	945401
70	104376	265170	829863	819623	338025	922981


==> results/WFG100U.dat <==
Threads	$Seq$	$Coarse$	$HoH$	$Lazy$	$NBGraph$	$WFGraph$	$OWFGraph$
1	149950	147869	122708	140508	161873	133436	127788
10	149950	138926	271224	422487	491210	192677	386869
20	149950	112915	233590	578534	611920	208245	499311
30	149950	112883	228686	670728	693410	216971	587898
40	149950	112404	177463	692510	693973	197375	599171
50	149950	112321	176473	690145	697491	198413	604572
60	149950	109675	175341	663456	696345	197654	601672
70	149950	109227	174612	651475	695712	197123	600194


==> results/WFG10U90L.dat <==
Threads	$Seq$	$Coarse$ $HoH$	$Lazy$	$NBGraph$ $WFG-woh$ $OWFG-woh$ $WFG-wh$ $OWFG-wh$
1	194103	147092	159893	139394	160983	192856	175135	128549	128999
10	194103	109276	259726	414031	479795	301950	498364	184902	387567
20	194103	108964	299884	561684	638410	365890	667892	217945	457840
30	194103	109432	345583	676341	748556	402851	799875	248290	612754
40	194103	108221	318421	684329	791917	410956	890172	278591	712641
50	194103	107653	300897	786341	823519	419861	956981	337854	787597
60	194103	106521	299847	847981	845794	371918	943190	300158	764521
70	194103	104376	265170	829863	819623	357694	921475	298578	754004


==> results/WFG50U50L.dat <==
Threads	$Seq$	$Coarse$ $HoH$	$Lazy$	$NBGraph$ $WFG-woh$ $OWFG-woh$ $WFG-wh$ $OWFG-wh$
1	193894	150585	160299	140492	161744	191386	173987	141291	147991
10	193894	109221	245282	415336	478340	303018	487612	195167	213794
20	193894	108129	303983	560807	636997	375645	659081	263291	369451
30	193894	107890	343376	635671	745520	397897	794876	337329	410649
40	193894	108245	325583	677760	790406	411959	869909	378571	476175
50	193894	106543	315860	714653	827815	417850	900831	400029	524818
60	193894	105239	306547	867342	846229	389767	921904	389547	514261
70	193894	103485	298709	814561	841363	371679	899938	371889	499964


==> results/WFG90U10L.dat <==
Threads	$Seq$	$Coarse$ $HoH$	$Lazy$	$NBGraph$ $WFG-woh$ $OWFG-woh$ $WFG-wh$ $OWFG-wh$
1	193926	146349	159236	139002	161929	176958	171736	133905	127129
10	193926	110606	243489	414797	478629	297491	485673	160958	210842
20	193926	108349	301408	561160	636621	360857	654782	199498	298751
30	193926	107653	359439	679291	742002	399391	790845	223456	387529
40	193926	106968	325147	734516	790698	405891	859321	261948	418999
50	193926	105721	314567	790145	827491	419508	899039	310879	454612
60	193926	103675	298734	823456	849219	389501	902901	300180	441876
70	193926	103776	278906	816745	842308	367881	887692	299052	412078


==> results/gds10901.dat <==
Threads	$Coarse$	$HoH$	$Lazy$	$Lock-free$	$Wait-free$	$FPSP$
1	146349	159236	139002	161929	176723	174692
10	110606	243489	414797	478629	295143	499195
20	108349	301408	561160	636621	358613	674639
30	107653	359439	679291	742002	399873	803237
40	106968	325147	734516	790698	407613	886445
50	105721	314567	790145	827491	420506	956236
60	103675	298734	823456	849219	360607	948573
70	103776	278906	816745	842308	338775	923218



==> results/gds50501.dat <==
Threads	$Coarse$	$HoH$	$Lazy$	$Lock-free$	$Wait-free$	$FPSP$
1	150585	160299	140492	161744	190864	175331
10	109221	245282	415336	478340	305888	501942
20	108129	303983	560807	636997	360251	676508
30	107890	343376	635671	745520	398602	803773
40	108245	325583	677760	790406	410971	892693
50	106543	315860	714653	827815	418774	961872
60	105239	306547	867342	846229	367143	947728
70	103485	298709	814561	841363	336541	926675


==> results/gds90101.dat <==
Threads	$Coarse$	$HoH$	$Lazy$	$Lock-free$	$Wait-free$	$FPSP$
1	147092	159893	139394	160983	194623	173529
10	109276	259726	414031	479795	306516	502125
20	108964	299884	561684	638410	360061	679113
30	109432	345583	676341	748556	401368	807773
40	108221	318421	613412	791917	408693	889117
50	107653	300897	786341	823519	421411	959132
60	106521	299847	847981	845794	361237	945401
70	104376	265170	829863	819623	338025	922981

